Upwind embedded boundary SBP operators: New high order numerical schemes for arbitrarily shaped domains with Cartesian grids

Embedded boundary summation by parts (SBP) methods define finite differencing based derivative operators with the added feature that the boundary need not coincide with a grid cell, allowing a boundary to be embedded on a regular Cartesian grid. This is achieved by the introduction of interpolation/extrapolation operators that match the accuracy of the boundary closure. These methods have been used to perform black hole excision simulations on a domain with a spherical boundary embedded in a regular Cartesian grid, demonstrating their usefulness for nonlinear problems. In this work, new operators are derived using this embedded boundary framework to increase the order of accuracy of the interior and boundary closure while minimizing the boundary error. Additionally, these novel operators improve the spectral properties on the grid by generalizing to an upwind scheme that has better dispersion relation preserving properties compared to traditional SBP schemes for wave equations. These operators are tested with the curvilinear scalar wave equation on a 3D multiblock grid with an excision sphere embedded in the center block to demonstrate the robustness and accuracy of these novel embedded operators.

==> EmbeddedOperatorSolutions/D_2-1_solution.txt <==
Solutions for the D_2-1 upwind embedded boundary operator

Each variable is a list of polynomial coefficients in the boundary position parameter alpha.

i.e. h11 = {c0,c1,c2} means h11 = c0 + c1*α + c2*α^2 

It is sufficient to present the variables of Q_plus, as Q_minus can be obtained by negative transpose

Interior stencil: 

Size 5, centered on middle point



{0, 0, -3/2, 2, -1/2}


Range in alpha: α in [0,1)


Interpolation/Extrapolation vector variables:

el1 = {1,1}
el2 = {0,-1}



Norm variables:



h11 = {1/4, 1, 1/2}
h22 = {5/4, 0, -1/2}



Q_plus variables:



Q11 = {-1/4}
Q12 = {5/4, 1/2}
Q21 = {-1/4, -1/2}
Q22 = {-5/4}



Matrix form of Q_plus:


| Q11  Q12  -1/2  0     0     0     0     0    |
| Q21  Q22  2     -1/2  0     0     0     0    |
| 0    0    -3/2  2     -1/2  0     0     0    |
| 0    0    0     -3/2  2     -1/2  0     0    |
| 0    0    0     0     -3/2  2     -1/2  0    |
| 0    0    0     0     0     -3/2  2     -1/2 |
| 0    0    0     0     0     0     Q22   Q12  |
| 0    0    0     0     0     0     Q21   Q11  |


==> EmbeddedOperatorSolutions/D_3-1_solution.txt <==
Solutions for the D_3-1 upwind embedded boundary operator

Each variable is a list of polynomial coefficients in the boundary position parameter alpha.

i.e. h11 = {c0,c1,c2} means h11 = c0 + c1*α + c2*α^2 

It is sufficient to present the variables of Q_plus, as Q_minus can be obtained by negative transpose

Interior stencil: 

Size 5, centered on middle point

{0, -1/3, -1/2, 1, -1/6}

Range in alpha: α in [-1/5,4/5)

Interpolation/Extrapolation vector variables:

el1 = {1,1}
el2 = {0,-1}


Norm variables:



h11 = {5/12, 1, 1/2}
h22 = {13/12, 0, -1/2}



Q_plus variables:



Q11 = {-1/12}
Q12 = {3/4, 1/2}
Q21 = {-5/12, -1/2}
Q22 = {-5/12}



Matrix form of Q_plus:



| Q11  Q12   -1/6  0     0     0     0     0    |
| Q21  Q22   1     -1/6  0     0     0     0    |
| 0    -1/3  -1/2  1     -1/6  0     0     0    |
| 0    0     -1/3  -1/2  1     -1/6  0     0    |
| 0    0     0     -1/3  -1/2  1     -1/6  0    |
| 0    0     0     0     -1/3  -1/2  1     -1/6 |
| 0    0     0     0     0     -1/3  Q22   Q12  |
| 0    0     0     0     0     0     Q21   Q11  |


==> EmbeddedOperatorSolutions/D_4-2_dispersion_solution.txt <==
Solutions for the dispersion relation preserving D_4-2 upwind embedded boundary operator

Each variable is a list of polynomial coefficients in the boundary position parameter alpha.

i.e. h11 = {c0,c1,c2} means the h11 = c0 + c1*α + c2*α^2 

It is sufficient to present the variables of Q_plus, as Q_minus can be obtained by negative transpose

Interior stencil: 

Size 9, centered on middle point

{0   2/65  -443/2860  57/1430   -889/858   205/143   -873/2860  -133/4290  3/130}

Range in alpha: α in [-1/2,1/2)

Interpolation/Extrapolation vector variables:


el1 = {1, 3/2, 1/2}
el2 = {0, -2, -1}
el3 = {0, 1/2, 1/2}


Norm variables:


h11 = {35149/102960, 1, 11/12, 1/3, 1/24}
h22 = {43501/34320, 0, -3/2, -5/6, -1/8}
h33 = {29429/34320, 0, 3/4, 2/3, 1/8}
h44 = {106421/102960, 0, -1/6, -1/6, -1/24}


Q_plus variables:


Q11 = {-593/17160}
Q12 = {149731/205920, 1, 7/12, 1/6, 1/48}
Q13 = {-1739/10296, -1/4, -7/12, -5/12, -1/12}
Q14 = {-3209/68640, 0, 1/4, 1/4, 1/16}
Q21 = {-8599/15840, -1, -7/12, -1/6, -1/48}
Q22 = {-97/312}
Q23 = {4567/4576, 0, 3/4, 5/6, 3/16}
Q24 = {-7019/51480, 0, -2/3, -2/3, -1/6}
Q31 = {317/10296, 1/4, 7/12, 5/12, 1/12}
Q32 = {-5979/22880, 0, -3/4, -5/6, -3/16}
Q33 = {-2489/3432}
Q34 = {261299/205920, 0, 5/12, 5/12, 5/48}
Q41 = {97/2080, 0, -1/4, -1/4, -1/16}
Q42 = {-869/4680, 0, 2/3, 2/3, 1/6}
Q43 = {833/41184, 0, -5/12, -5/12, -5/48}
Q44 = {-5729/5720}


Matrix form of Q_plus:



| Q11  Q12   Q13        Q14        3/130      0          0          0          0     |
| Q21  Q22   Q23        Q24        -133/4290  3/130      0          0          0     |
| Q31  Q32   Q33        Q34        -873/2860  -133/4290  3/130      0          0     |
| Q41  Q42   Q43        Q44        205/143    -873/2860  -133/4290  3/130      0     |
| 0    2/65  -443/2860  57/1430    -889/858   205/143    -873/2860  -133/4290  3/130 |
| 0    0     2/65       -443/2860  57/1430    Q44        Q34        Q24        Q14   |
| 0    0     0          2/65       -443/2860  Q43        Q33        Q23        Q13   |
| 0    0     0          0          2/65       Q42        Q32        Q22        Q12   |
| 0    0     0          0          0          Q41        Q31        Q21        Q11   |


==> EmbeddedOperatorSolutions/D_4-2_solution.txt <==
Solutions for the D_4-2 upwind embedded boundary operator

Each variable is a list of polynomial coefficients in the boundary position parameter alpha.

i.e. h11 = {c0,c1,c2} means the h11 = c0 + c1*α + c2*α^2 

It is sufficient to present the variables of Q_plus, as Q_minus can be obtained by negative transpose

Interior stencil: 

Size 7, centered on middle point

{0, 0, -(1/4), -5/6, 3/2, -1/2, 1/12}

Range in alpha: α in [-1/2,1/2)

Interpolation/Extrapolation vector variables:


el1 = {1, 3/2, 1/2}
el2 = {0, -2, -1}
el3 = {0, 1/2, 1/2}


Norm Variables:


h11 = {49/144, 1, 11/12, 1/3, 1/24}
h22 = {61/48, 0, -3/2, -5/6, -1/8}
h33 = {41/48, 0, 3/4, 2/3, 1/8}
h44 = {149/144, 0, -1/6, -1/6, -1/24}


Q_plus variables:


Q11 = {-1/48}
Q12 = {205/288, 1, 7/12, 1/6, 1/48}
Q13 = {-29/144, -1/4, -7/12, -5/12, -1/12}
Q14 = {1/96, 0, 1/4, 1/4, 1/16}
Q21 = {-169/288, -1, -7/12, -1/6, -1/48}
Q22 = {-11/48}
Q23 = {33/32, 0, 3/4, 5/6, 3/16}
Q24 = {-43/144, 0, -2/3, -2/3, -1/6}
Q31 = {11/144, 1/4, 7/12, 5/12, 1/12}
Q32 = {-13/32, 0, -3/4, -5/6, -3/16}
Q33 = {-29/48}
Q34 = {389/288, 0, 5/12, 5/12, 5/48}
Q41 = {1/32, 0, -1/4, -1/4, -1/16}
Q42 = {-11/144, 0, 2/3, 2/3, 1/6}
Q43 = {-65/288, 0, -5/12, -5/12, -5/48}
Q44 = {-13/16}


Matrix form of Q_plus:


| Q11  Q12  Q13  Q14   0     0     0     0     0     0   |
| Q21  Q22  Q23  Q24   1/12  0     0     0     0     0   |
| Q31  Q32  Q33  Q34   -1/2  1/12  0     0     0     0   |
| Q41  Q42  Q43  Q44   3/2   -1/2  1/12  0     0     0   |
| 0    0    0    -1/4  -5/6  3/2   -1/2  1/12  0     0   |
| 0    0    0    0     -1/4  -5/6  3/2   -1/2  1/12  0   |
| 0    0    0    0     0     -1/4  Q44   Q34   Q24   Q14 |
| 0    0    0    0     0     0     Q43   Q33   Q23   Q13 |
| 0    0    0    0     0     0     Q42   Q32   Q22   Q12 |
| 0    0    0    0     0     0     Q41   Q31   Q21   Q11 |


==> EmbeddedOperatorSolutions/D_5-2_dispersion_solution.txt <==
Solutions for the dispersion relation preserving D_5-2 upwind embedded boundary operator

Each variable is a list of polynomial coefficients in the boundary position parameter alpha.

i.e. h11 = {c0,c1,c2} means the h11 = c0 + c1*α + c2*α^2 

It is sufficient to present the variables of Q_plus, as Q_minus can be obtained by negative transpose

Interior stencil: 

Size 9, centered on middle point


{0, 13/525, -109/1050, -17/175, -127/140, 31/21, -167/350, 47/525, -11/2100}

Range in alpha: α in [-1/2,1/2)

Interpolation/Extrapolation vector variables:


el1 = {1, 3/2, 1/2}
el2 = {0, -2, -1}
el3 = {0, 1/2, 1/2}


Norm variables:


h11 = {251/720, 1, 11/12, 1/3, 1/24}
h22 = {299/240, 0, -3/2, -5/6, -1/8}
h33 = {211/240, 0, 3/4, 2/3, 1/8}
h44 = {739/720, 0, -1/6, -1/6, -1/24}


Q_plus variables:


Q11 = {-29/1400}
Q12 = {35071/50400, 1, 7/12, 1/6, 1/48}
Q13 = {-2311/12600, -1/4, -7/12, -5/12, -1/12}
Q14 = {227/16800, 0, 1/4, 1/4, 1/16}
Q21 = {-28543/50400, -1, -7/12, -1/6, -1/48}
Q22 = {-341/1400}
Q23 = {685/672, 0, 3/4, 5/6, 3/16}
Q24 = {-3701/12600, 0, -2/3, -2/3, -1/6}
Q31 = {547/12600, 1/4, 7/12, 5/12, 1/12}
Q32 = {-1847/5600, 0, -3/4, -5/6, -3/16}
Q33 = {-929/1400}
Q34 = {67679/50400, 0, 5/12, 5/12, 5/48}
Q41 = {733/16800, 0, -1/4, -1/4, -1/16}
Q42 = {-53/360, 0, 2/3, 2/3, 1/6}
Q43 = {-4703/50400, 0, -5/12, -5/12, -5/48}
Q44 = {-1241/1400}


Matrix form of Q_plus:


| Q11  Q12     Q13        Q14        -11/2100   0         0         0         0        |
| Q21  Q22     Q23        Q24        47/525     -11/2100  0         0         0        |
| Q31  Q32     Q33        Q34        -167/350   47/525    -11/2100  0         0        |
| Q41  Q42     Q43        Q44        31/21      -167/350  47/525    -11/2100  0        |
| 0    13/525  -109/1050  -17/175    -127/140   31/21     -167/350  47/525    -11/2100 |
| 0    0       13/525     -109/1050  -17/175    Q44       Q34       Q24       Q14      |
| 0    0       0          13/525     -109/1050  Q43       Q33       Q23       Q13      |
| 0    0       0          0          13/525     Q42       Q32       Q22       Q12      |
| 0    0       0          0          0          Q41       Q31       Q21       Q11      |


==> EmbeddedOperatorSolutions/D_5-2_solution.txt <==
Solutions for the D_5-2 upwind embedded boundary operator

Each variable is a list of polynomial coefficients in the boundary position parameter alpha.

i.e. h11 = {c0,c1,c2} means the h11 = c0 + c1*α + c2*α^2 

It is sufficient to present the variables of Q_plus, as Q_minus can be obtained by negative transpose

Interior stencil: 

Size 7, centered on middle point

{0  1/20  -1/2  -1/3  1  -1/4  1/30}


Range in alpha: α in [-1/2,1/2)

Interpolation/Extrapolation vector variables:


el1 = {1, 3/2, 1/2}
el2 = {0, -2, -1}
el3 = {0, 1/2, 1/2}



Norm variables:


h11 = {251/720, 1, 11/12, 1/3, 1/24}
h22 = {299/240, 0, -3/2, -5/6, -1/8}
h33 = {211/240, 0, 3/4, 2/3, 1/8}
h44 = {739/720, 0, -1/6, -1/6, -1/24}


Q_plus variables:


Q11 = {-1/120}
Q12 = {941/1440, 1, 7/12, 1/6, 1/48}
Q13 = {-47/360, -1/4, -7/12, -5/12, -1/12}
Q14 = {-7/480, 0, 1/4, 1/4, 1/16}
Q21 = {-869/1440, -1, -7/12, -1/6, -1/48}
Q22 = {-11/120}
Q23 = {25/32, 0, 3/4, 5/6, 3/16}
Q24 = {-43/360, 0, -2/3, -2/3, -1/6}
Q31 = {29/360, 1/4, 7/12, 5/12, 1/12}
Q32 = {-17/32, 0, -3/4, -5/6, -3/16}
Q33 = {-29/120}
Q34 = {1309/1440, 0, 5/12, 5/12, 5/48}
Q41 = {1/32, 0, -1/4, -1/4, -1/16}
Q42 = {-11/360, 0, 2/3, 2/3, 1/6}
Q43 = {-661/1440, 0, -5/12, -5/12, -5/48}
Q44 = {-13/40}




Matrix form of Q_plus:


| Q11  Q12  Q13   Q14   0     0     0     0     0   |
| Q21  Q22  Q23   Q24   1/30  0     0     0     0   |
| Q31  Q32  Q33   Q34   -1/4  1/30  0     0     0   |
| Q41  Q42  Q43   Q44   1     -1/4  1/30  0     0   |
| 0    0    1/20  -1/2  -1/3  1     -1/4  1/30  0   |
| 0    0    0     1/20  -1/2  Q44   Q34   Q24   Q14 |
| 0    0    0     0     1/20  Q43   Q33   Q23   Q13 |
| 0    0    0     0     0     Q42   Q32   Q22   Q12 |
| 0    0    0     0     0     Q41   Q31   Q21   Q11 |


==> EmbeddedOperatorSolutions/D_6-3_dispersion_solution.txt <==
Solutions for the dispersion relation preserving D_6-3 upwind embedded boundary operator

Each variable is a list of polynomial coefficients in the boundary position parameter alpha.

i.e. h11 = {c0,c1,c2} means the h11 = c0 + c1*α + c2*α^2 

It is sufficient to present the variables of Q_plus, as Q_minus can be obtained by negative transpose

Interior stencil: 

Size 11, centered on middle point


{0, -1/168, 149/3150, -199/1575, -8/75, -8/9, 67/45, -37/75, 124/1575, 139/12600, -1/210}

Range in alpha: α in [-3/5,2/5)

Interpolation/Extrapolation vector variables:


el1 = {1, 11/6, 1, 1/6}
el2 = {0, -3, -(5/2), -(1/2)}
el3 = {0, 3/2, 2, 1/2}
el4 = {0, -(1/3), -(1/2), -(1/6)}


Norm variables:


h11 = {68017/216000, 1, 137/120, 5/8, 17/96, 1/40, 1/720}
h22 = {60293/43200, 0, -5/2, -77/36, -71/96, -7/60, -1/144}
h33 = {13327/21600, 0, 5/2, 107/36, 59/48, 13/60, 1/72}
h44 = {27023/21600, 0, -5/3, -13/6, -49/48, -1/5, -1/72}
h55 = {39157/43200, 0, 5/8, 61/72, 41/96, 11/120, 1/144}
h66 = {219233/216000, 0, -1/10, -5/36, -7/96, -1/60, -1/720}


Q_plus variables:


Q11 = {-407011/88984980}
Q12 = {118962564893/177969960000, 33607/22420, 15451651/9416400, 228092/211869, 247831/594720, 1208083/14124600, 86071/12106800}
Q13 = {-33705340499/355939920000, -16723/22420, -21904609/9416400, -8594933/3389904, -1484983/1189440, -8134499/28249200, -615703/24213600}
Q14 = {-17414499637/177969960000, 2699/16815, 1075493/784700, 529981/282492, 70919/66080, 658793/2354100, 36829/1345200}
Q15 = {4980347111/355939920000, 23/5605, -482299/9416400, -543911/3389904, -192293/1189440, -1778429/28249200, -200933/24213600}
Q16 = {3163963/215460000, -23/22420, -1262459/9416400, -146977/847476, -5933/74340, -204377/14124600, -4607/6053400}
Q21 = {-1392744653/2197160000, -33607/22420, -15451651/9416400, -228092/211869, -247831/594720, -1208083/14124600, -86071/12106800}
Q22 = {-34127717/444924900}
Q23 = {21106785221/35593992000, -23/2242, 939327/313880, 297719/62776, 105611/39648, 40963/62776, 16013/269040}
Q24 = {3322521427/23729328000, 23/1121, -361189/117705, -8221979/1694952, -710195/237888, -462689/564984, -402713/4842720}
Q25 = {42732731/2542428000, -69/4484, 71531/627760, 280111/564984, 685/1239, 105757/470820, 1526/50445}
Q26 = {-12266496569/355939920000, 23/5605, 138479/392350, 248077/564984, 24523/132160, 128641/4708200, 4019/8071200}
Q31 = {5688078833/118646640000, 16723/22420, 21904609/9416400, 8594933/3389904, 1484983/1189440, 8134499/28249200, 615703/24213600}
Q32 = {-11735037541/35593992000, 23/2242, -939327/313880, -297719/62776, -105611/39648, -40963/62776, -16013/269040}
Q33 = {-33348551/111231225}
Q34 = {103991533/121068000, -23/1121, 856231/470820, 5161649/1694952, 121897/59472, 1748461/2824920, 41231/605340}
Q35 = {-25263741079/71187984000, 23/1121, -29983/627760, -587407/1129968, -17603/26432, -107053/376656, -63241/1614240}
Q36 = {667195097/9366840000, -69/11210, -163879/1569400, -19309/282492, 6257/198240, 17567/588525, 20807/4035600}
Q41 = {21755107637/177969960000, -2699/16815, -1075493/784700, -529981/282492, -70919/66080, -658793/2354100, -36829/1345200}
Q42 = {-24934835321/71187984000, -23/1121, 361189/117705, 8221979/1694952, 710195/237888, 462689/564984, 402713/4842720}
Q43 = {-414713153/2542428000, 23/1121, -856231/470820, -5161649/1694952, -121897/59472, -1748461/2824920, -41231/605340}
Q44 = {-65770889/111231225}
Q45 = {46174656181/35593992000, -23/2242, 133853/470820, 1038889/1694952, 60773/118944, 101869/564984, 54437/2421360}
Q46 = {-142310807459/355939920000, 23/5605, -243484/588525, -1060579/1694952, -444223/1189440, -1418887/14124600, -245773/24213600}
Q51 = {-593445679/39548880000, -23/5605, 482299/9416400, 543911/3389904, 192293/1189440, 1778429/28249200, 200933/24213600}
Q52 = {126840389/2542428000, 69/4484, -71531/627760, -280111/564984, -685/1239, -105757/470820, -1526/50445}
Q53 = {-4397197801/71187984000, -23/1121, 29983/627760, 587407/1129968, 17603/26432, 107053/376656, 63241/1614240}
Q54 = {-2119162247/11864664000, 23/2242, -133853/470820, -1038889/1694952, -60773/118944, -101869/564984, -54437/2421360}
Q55 = {-360495743/444924900}
Q56 = {253441470733/177969960000, -23/22420, 939327/3138800, 20171/47082, 46817/198240, 90637/1569400, 21217/4035600}
Q61 = {-10120277/605340000, 23/22420, 1262459/9416400, 146977/847476, 5933/74340, 204377/14124600, 4607/6053400}
Q62 = {13643941369/355939920000, -23/5605, -138479/392350, -248077/564984, -24523/132160, -128641/4708200, -4019/8071200}
Q63 = {5758685957/177969960000, 69/11210, 163879/1569400, 19309/282492, -6257/198240, -17567/588525, -20807/4035600}
Q64 = {-347005933/2010960000, -23/5605, 243484/588525, 1060579/1694952, 444223/1189440, 1418887/14124600, 245773/24213600}
Q65 = {-13869649133/177969960000, 23/22420, -939327/3138800, -20171/47082, -46817/198240, -90637/1569400, -21217/4035600}
Q66 = {-15733205/17796996}



Matrix form of Q_plus:


| Q11  Q12  Q13     Q14       Q15        Q16        0          0          0          0          0          0       0   |
| Q21  Q22  Q23     Q24       Q25        Q26        -1/210     0          0          0          0          0       0   |
| Q31  Q32  Q33     Q34       Q35        Q36        139/12600  -1/210     0          0          0          0       0   |
| Q41  Q42  Q43     Q44       Q45        Q46        124/1575   139/12600  -1/210     0          0          0       0   |
| Q51  Q52  Q53     Q54       Q55        Q56        -37/75     124/1575   139/12600  -1/210     0          0       0   |
| Q61  Q62  Q63     Q64       Q65        Q66        67/45      -37/75     124/1575   139/12600  -1/210     0       0   |
| 0    0    -1/168  149/3150  -199/1575  -8/75      -8/9       67/45      -37/75     124/1575   139/12600  -1/210  0   |
| 0    0    0       -1/168    149/3150   -199/1575  -8/75      Q66        Q56        Q46        Q36        Q26     Q16 |
| 0    0    0       0         -1/168     149/3150   -199/1575  Q65        Q55        Q45        Q35        Q25     Q15 |
| 0    0    0       0         0          -1/168     149/3150   Q64        Q54        Q44        Q34        Q24     Q14 |
| 0    0    0       0         0          0          -1/168     Q63        Q53        Q43        Q33        Q23     Q13 |
| 0    0    0       0         0          0          0          Q62        Q52        Q42        Q32        Q22     Q12 |
| 0    0    0       0         0          0          0          Q61        Q51        Q41        Q31        Q21     Q11 |


==> EmbeddedOperatorSolutions/D_6-3_solution.txt <==
Solutions for the D_6-3 upwind embedded boundary operator

Each variable is a list of polynomial coefficients in the boundary position parameter alpha.

i.e. h11 = {c0,c1,c2} means the h11 = c0 + c1*α + c2*α^2 

It is sufficient to present the variables of Q_plus, as Q_minus can be obtained by negative transpose

Interior stencil: 

Size 9, centered on middle point


{0, 0, 1/30, -2/5, -7/12, 4/3, -1/2, 2/15, -1/60}


Range in alpha: α in [-3/5,2/5)

Interpolation/Extrapolation vector variables:

el1 = {1, 11/6, 1, 1/6}
el2 = {0, -3, -(5/2), -(1/2)}
el3 = {0, 3/2, 2, 1/2}
el4 = {0, -(1/3), -(1/2), -(1/6)}


Norm variables:


h11 = {13613/43200, 1, 137/120, 5/8, 17/96, 1/40, 1/720}
h22 = {12049/8640, 0, -5/2, -77/36, -71/96, -7/60, -1/144}
h33 = {535/864, 0, 5/2, 107/36, 59/48, 13/60, 1/72}
h44 = {1079/864, 0, -5/3, -13/6, -49/48, -1/5, -1/72}
h55 = {7841/8640, 0, 5/8, 61/72, 41/96, 11/120, 1/144}
h66 = {43837/43200, 0, -1/10, -5/36, -7/96, -1/60, -1/720}


Q_plus variables:


Q11 = {-7615/3389904}
Q12 = {3358193711/5084856000, 33607/22420, 15451651/9416400, 228092/211869, 247831/594720, 1208083/14124600, 86071/12106800}
Q13 = {-891524273/10169712000, -16723/22420, -21904609/9416400, -8594933/3389904, -1484983/1189440, -8134499/28249200, -615703/24213600}
Q14 = {-23038219/242136000, 2699/16815, 1075493/784700, 529981/282492, 70919/66080, 658793/2354100, 36829/1345200}
Q15 = {78102197/10169712000, 23/5605, -482299/9416400, -543911/3389904, -192293/1189440, -1778429/28249200, -200933/24213600}
Q16 = {43085213/2542428000, -23/22420, -1262459/9416400, -146977/847476, -5933/74340, -204377/14124600, -4607/6053400}
Q21 = {-466567673/726408000, -33607/22420, -15451651/9416400, -228092/211869, -247831/594720, -1208083/14124600, -86071/12106800}
Q22 = {-721331/16949520}
Q23 = {186471389/338990400, -23/2242, 939327/313880, 297719/62776, 105611/39648, 40963/62776, 16013/269040}
Q24 = {299175347/2033942400, 23/1121, -361189/117705, -8221979/1694952, -710195/237888, -462689/564984, -402713/4842720}
Q25 = {7241293/169495200, -69/4484, 71531/627760, 280111/564984, 685/1239, 105757/470820, 1526/50445}
Q26 = {-186583321/3389904000, 23/5605, 138479/392350, 248077/564984, 24523/132160, 128641/4708200, 4019/8071200}
Q31 = {610664273/10169712000, 16723/22420, 21904609/9416400, 8594933/3389904, 1484983/1189440, 8134499/28249200, 615703/24213600}
Q32 = {-132538429/338990400, 23/2242, -939327/313880, -297719/62776, -105611/39648, -40963/62776, -16013/269040}
Q33 = {-1597021/8474760}
Q34 = {396300077/508485600, -23/1121, 856231/470820, 5161649/1694952, 121897/59472, 1748461/2824920, 41231/605340}
Q35 = {-11803651/32284800, 23/1121, -29983/627760, -587407/1129968, -17603/26432, -107053/376656, -63241/1614240}
Q36 = {7676281/62776000, -69/11210, -163879/1569400, -19309/282492, 6257/198240, 17567/588525, 20807/4035600}
Q41 = {193407533/1694952000, -2699/16815, -1075493/784700, -529981/282492, -70919/66080, -658793/2354100, -36829/1345200}
Q42 = {-85733141/290563200, -23/1121, 361189/117705, 8221979/1694952, 710195/237888, 462689/564984, 402713/4842720}
Q43 = {-157864397/508485600, 23/1121, -856231/470820, -5161649/1694952, -121897/59472, -1748461/2824920, -41231/605340}
Q44 = {-3355549/8474760}
Q45 = {1204219687/1016971200, -23/2242, 133853/470820, 1038889/1694952, 60773/118944, 101869/564984, 54437/2421360}
Q46 = {-4204501793/10169712000, 23/5605, -243484/588525, -1060579/1694952, -444223/1189440, -1418887/14124600, -245773/24213600}
Q51 = {-6869063/535248000, -23/5605, 482299/9416400, 543911/3389904, 192293/1189440, 1778429/28249200, 200933/24213600}
Q52 = {1451729/56498400, 69/4484, -71531/627760, -280111/564984, -685/1239, -105757/470820, -1526/50445}
Q53 = {29474911/677980800, -23/1121, 29983/627760, 587407/1129968, 17603/26432, 107053/376656, 63241/1614240}
Q54 = {-416979847/1016971200, 23/2242, -133853/470820, -1038889/1694952, -60773/118944, -101869/564984, -54437/2421360}
Q55 = {-9150209/16949520}
Q56 = {103058657/80712000, -23/22420, 939327/3138800, 20171/47082, 46817/198240, 90637/1569400, 21217/4035600}
Q61 = {-42665213/2542428000, 23/22420, 1262459/9416400, 146977/847476, 5933/74340, 204377/14124600, 4607/6053400}
Q62 = {15996769/376656000, -23/5605, -138479/392350, -248077/564984, -24523/132160, -128641/4708200, -4019/8071200}
Q63 = {-1691141/242136000, 69/11210, 163879/1569400, 19309/282492, -6257/198240, -17567/588525, -20807/4035600}
Q64 = {-13569253/535248000, -23/5605, 243484/588525, 1060579/1694952, 444223/1189440, 1418887/14124600, 245773/24213600}
Q65 = {-614248597/1694952000, 23/22420, -939327/3138800, -20171/47082, -46817/198240, -90637/1569400, -21217/4035600}
Q66 = {-1969381/3389904}



Matrix form of Q_plus:


| Q11  Q12  Q13  Q14  Q15   Q16   0      0      0      0      0      0    0   |
| Q21  Q22  Q23  Q24  Q25   Q26   0      0      0      0      0      0    0   |
| Q31  Q32  Q33  Q34  Q35   Q36   -1/60  0      0      0      0      0    0   |
| Q41  Q42  Q43  Q44  Q45   Q46   2/15   -1/60  0      0      0      0    0   |
| Q51  Q52  Q53  Q54  Q55   Q56   -1/2   2/15   -1/60  0      0      0    0   |
| Q61  Q62  Q63  Q64  Q65   Q66   4/3    -1/2   2/15   -1/60  0      0    0   |
| 0    0    0    0    1/30  -2/5  -7/12  4/3    -1/2   2/15   -1/60  0    0   |
| 0    0    0    0    0     1/30  -2/5   Q66    Q56    Q46    Q36    Q26  Q16 |
| 0    0    0    0    0     0     1/30   Q65    Q55    Q45    Q35    Q25  Q15 |
| 0    0    0    0    0     0     0      Q64    Q54    Q44    Q34    Q24  Q14 |
| 0    0    0    0    0     0     0      Q63    Q53    Q43    Q33    Q23  Q13 |
| 0    0    0    0    0     0     0      Q62    Q52    Q42    Q32    Q22  Q12 |
| 0    0    0    0    0     0     0      Q61    Q51    Q41    Q31    Q21  Q11 |


==> EmbeddedOperatorSolutions/D_7-3_dispersion_solution.txt <==
Solutions for the dispersion relation preserving D_7-3 upwind embedded boundary operator

Each variable is a list of polynomial coefficients in the boundary position parameter alpha.

i.e. h11 = {c0,c1,c2} means the h11 = c0 + c1*α + c2*α^2 

It is sufficient to present the variables of Q_plus, as Q_minus can be obtained by negative transpose

Interior stencil: 

Size 11, centered on middle point


{0, -43/7056, 4859/117600, -107/1225, -841/4200, -1111/1400, 119/80, -617/1050, 5113/29400, -587/19600, 737/352800}


Range in alpha: α in [-3/5,2/5)

Interpolation/Extrapolation vector variables:


el1 = {1, 11/6, 1, 1/6}
el2 = {0, -3, -(5/2), -(1/2)}
el3 = {0, 3/2, 2, 1/2}
el4 = {0, -(1/3), -(1/2), -(1/6)}


Norm variables:


h11 = {19087/60480, 1, 137/120, 5/8, 17/96, 1/40, 1/720}
h22 = {84199/60480, 0, -5/2, -77/36, -71/96, -7/60, -1/144}
h33 = {18869/30240, 0, 5/2, 107/36, 59/48, 13/60, 1/72}
h44 = {37621/30240, 0, -5/3, -13/6, -49/48, -1/5, -1/72}
h55 = {55031/60480, 0, 5/8, 61/72, 41/96, 11/120, 1/144}
h66 = {61343/60480, 0, -1/10, -5/36, -7/96, -1/60, -1/720}




Q_plus variables:


Q11 = {-4708363/1845614400}
Q12 = {16460427959/24915794400, 33607/22420, 15451651/9416400, 228092/211869, 247831/594720, 1208083/14124600, 86071/12106800}
Q13 = {-8889451729/99663177600, -16723/22420, -21904609/9416400, -8594933/3389904, -1484983/1189440, -8134499/28249200, -615703/24213600}
Q14 = {-503418773/5536843200, 2699/16815, 1075493/784700, 529981/282492, 70919/66080, 658793/2354100, 36829/1345200}
Q15 = {400890991/99663177600, 23/5605, -482299/9416400, -543911/3389904, -192293/1189440, -1778429/28249200, -200933/24213600}
Q16 = {18308441/1016971200, -23/22420, -1262459/9416400, -146977/847476, -5933/74340, -204377/14124600, -4607/6053400}
Q21 = {-15921345437/24915794400, -33607/22420, -15451651/9416400, -228092/211869, -247831/594720, -1208083/14124600, -86071/12106800}
Q22 = {-291764759/5536843200}
Q23 = {3156854639/5536843200, -23/2242, 939327/313880, 297719/62776, 105611/39648, 40963/62776, 16013/269040}
Q24 = {12064542887/99663177600, 23/1121, -361189/117705, -8221979/1694952, -710195/237888, -462689/564984, -402713/4842720}
Q25 = {149855371/2372932800, -69/4484, 71531/627760, 280111/564984, 685/1239, 105757/470820, 1526/50445}
Q26 = {-430193411/6644211840, 23/5605, 138479/392350, 248077/564984, 24523/132160, 128641/4708200, 4019/8071200}
Q31 = {5349163417/99663177600, 16723/22420, 21904609/9416400, 8594933/3389904, 1484983/1189440, 8134499/28249200, 615703/24213600}
Q32 = {-2009131249/5536843200, 23/2242, -939327/313880, -297719/62776, -105611/39648, -40963/62776, -16013/269040}
Q33 = {-173585357/692105400}
Q34 = {1524559651/1779699600, -23/1121, 856231/470820, 5161649/1694952, 121897/59472, 1748461/2824920, 41231/605340}
Q35 = {-14201969723/33221059200, 23/1121, -29983/627760, -587407/1129968, -17603/26432, -107053/376656, -63241/1614240}
Q36 = {2636445509/16610529600, -69/11210, -163879/1569400, -19309/282492, 6257/198240, 17567/588525, 20807/4035600}
Q41 = {657191909/5536843200, -2699/16815, -1075493/784700, -529981/282492, -70919/66080, -658793/2354100, -36829/1345200}
Q42 = {-32791915487/99663177600, -23/1121, 361189/117705, 8221979/1694952, 710195/237888, 462689/564984, 402713/4842720}
Q43 = {-749330591/3559399200, 23/1121, -856231/470820, -5161649/1694952, -121897/59472, -1748461/2824920, -41231/605340}
Q44 = {-62743241/115350900}
Q45 = {13138299371/9966317760, -23/2242, 133853/470820, 1038889/1694952, 60773/118944, 101869/564984, 54437/2421360}
Q46 = {-49785081097/99663177600, 23/5605, -243484/588525, -1060579/1694952, -444223/1189440, -1418887/14124600, -245773/24213600}
Q51 = {-73613857/5245430400, -23/5605, 482299/9416400, 543911/3389904, 192293/1189440, 1778429/28249200, 200933/24213600}
Q52 = {15729347/338990400, 69/4484, -71531/627760, -280111/564984, -685/1239, -105757/470820, -1526/50445}
Q53 = {-1438309261/33221059200, -23/1121, 29983/627760, 587407/1129968, 17603/26432, 107053/376656, 63241/1614240}
Q54 = {-11881989037/49831588800, 23/2242, -133853/470820, -1038889/1694952, -60773/118944, -101869/564984, -54437/2421360}
Q55 = {-819289537/1107368640}
Q56 = {5941550653/4152632400, -23/22420, 939327/3138800, 20171/47082, 46817/198240, 90637/1569400, 21217/4035600}
Q61 = {-119422139/7118798400, 23/22420, 1262459/9416400, 146977/847476, 5933/74340, 204377/14124600, 4607/6053400}
Q62 = {1247301259/33221059200, -23/5605, -138479/392350, -248077/564984, -24523/132160, -128641/4708200, -4019/8071200}
Q63 = {494316961/16610529600, 69/11210, 163879/1569400, 19309/282492, -6257/198240, -17567/588525, -20807/4035600}
Q64 = {-146470897/1049086080, -23/5605, 243484/588525, 1060579/1694952, 444223/1189440, 1418887/14124600, 245773/24213600}
Q65 = {-1378424783/8305264800, 23/22420, -939327/3138800, -20171/47082, -46817/198240, -90637/1569400, -21217/4035600}
Q66 = {-4378945747/5536843200}



Matrix form of Q_plus:


| Q11  Q12  Q13       Q14          Q15          Q16          0            0           0           0           0           0           0   |
| Q21  Q22  Q23       Q24          Q25          Q26          737/352800   0           0           0           0           0           0   |
| Q31  Q32  Q33       Q34          Q35          Q36          -587/19600   737/352800  0           0           0           0           0   |
| Q41  Q42  Q43       Q44          Q45          Q46          5113/29400   -587/19600  737/352800  0           0           0           0   |
| Q51  Q52  Q53       Q54          Q55          Q56          -617/1050    5113/29400  -587/19600  737/352800  0           0           0   |
| Q61  Q62  Q63       Q64          Q65          Q66          119/80       -617/1050   5113/29400  -587/19600  737/352800  0           0   |
| 0    0    -43/7056  4859/117600  -107/1225    -841/4200    -1111/1400   119/80      -617/1050   5113/29400  -587/19600  737/352800  0   |
| 0    0    0         -43/7056     4859/117600  -107/1225    -841/4200    Q66         Q56         Q46         Q36         Q26         Q16 |
| 0    0    0         0            -43/7056     4859/117600  -107/1225    Q65         Q55         Q45         Q35         Q25         Q15 |
| 0    0    0         0            0            -43/7056     4859/117600  Q64         Q54         Q44         Q34         Q24         Q14 |
| 0    0    0         0            0            0            -43/7056     Q63         Q53         Q43         Q33         Q23         Q13 |
| 0    0    0         0            0            0            0            Q62         Q52         Q42         Q32         Q22         Q12 |
| 0    0    0         0            0            0            0            Q61         Q51         Q41         Q31         Q21         Q11 |


==> EmbeddedOperatorSolutions/D_7-3_solution.txt <==
Solutions for the D_7-3 upwind embedded boundary operator

Each variable is a list of polynomial coefficients in the boundary position parameter alpha.

i.e. h11 = {c0,c1,c2} means the h11 = c0 + c1*α + c2*α^2 

It is sufficient to present the variables of Q_plus, as Q_minus can be obtained by negative transpose

Interior stencil: 

Size 9, centered on middle point


{0    -1/105   1/10    -3/5    -1/4    1     -3/10   1/15    -1/140}


Range in alpha: α in [-3/5,2/5)

Interpolation/Extrapolation vector variables:


el1 = {1, 11/6, 1, 1/6}
el2 = {0, -3, -(5/2), -(1/2)}
el3 = {0, 3/2, 2, 1/2}
el4 = {0, -(1/3), -(1/2), -(1/6)}


Norm variables:


h11 = {19087/60480, 1, 137/120, 5/8, 17/96, 1/40, 1/720}
h22 = {84199/60480, 0, -5/2, -77/36, -71/96, -7/60, -1/144}
h33 = {18869/30240, 0, 5/2, 107/36, 59/48, 13/60, 1/72}
h44 = {37621/30240, 0, -5/3, -13/6, -49/48, -1/5, -1/72}
h55 = {55031/60480, 0, 5/8, 61/72, 41/96, 11/120, 1/144}
h66 = {61343/60480, 0, -1/10, -5/36, -7/96, -1/60, -1/720}


Q_plus variables:


Q11 = {-7615/7909776}
Q12 = {4650031909/7118798400, 33607/22420, 15451651/9416400, 228092/211869, 247831/594720, 1208083/14124600, 86071/12106800}
Q13 = {-1072488187/14237596800, -16723/22420, -21904609/9416400, -8594933/3389904, -1484983/1189440, -8134499/28249200, -615703/24213600}
Q14 = {-82087909/790977600, 2699/16815, 1075493/784700, 529981/282492, 70919/66080, 658793/2354100, 36829/1345200}
Q15 = {141630343/14237596800, 23/5605, -482299/9416400, -543911/3389904, -192293/1189440, -1778429/28249200, -200933/24213600}
Q16 = {8602921/508485600, -23/22420, -1262459/9416400, -146977/847476, -5933/74340, -204377/14124600, -4607/6053400}
Q21 = {-241826311/374673600, -33607/22420, -15451651/9416400, -228092/211869, -247831/594720, -1208083/14124600, -86071/12106800}
Q22 = {-721331/39548880}
Q23 = {78227477/158195520, -23/2242, 939327/313880, 297719/62776, 105611/39648, 40963/62776, 16013/269040}
Q24 = {591230257/2847519360, 23/1121, -361189/117705, -8221979/1694952, -710195/237888, -462689/564984, -402713/4842720}
Q25 = {311209/33899040, -69/4484, 71531/627760, 280111/564984, 685/1239, 105757/470820, 1526/50445}
Q26 = {-226084339/4745865600, 23/5605, 138479/392350, 248077/564984, 24523/132160, 128641/4708200, 4019/8071200}
Q31 = {903972187/14237596800, 16723/22420, 21904609/9416400, 8594933/3389904, 1484983/1189440, 8134499/28249200, 615703/24213600}
Q32 = {-4496059/10546368, 23/2242, -939327/313880, -297719/62776, -105611/39648, -40963/62776, -16013/269040}
Q33 = {-1597021/19774440}
Q34 = {62284729/101697120, -23/1121, 856231/470820, 5161649/1694952, 121897/59472, 1748461/2824920, 41231/605340}
Q35 = {-214460053/949173120, 23/1121, -29983/627760, -587407/1129968, -17603/26432, -107053/376656, -63241/1614240}
Q36 = {152383073/2372932800, -69/11210, -163879/1569400, -19309/282492, 6257/198240, 17567/588525, 20807/4035600}
Q41 = {9835101/87886400, -2699/16815, -1075493/784700, -529981/282492, -70919/66080, -658793/2354100, -36829/1345200}
Q42 = {-771804241/2847519360, -23/1121, 361189/117705, 8221979/1694952, 710195/237888, 462689/564984, 402713/4842720}
Q43 = {-8369477/20339424, 23/1121, -856231/470820, -5161649/1694952, -121897/59472, -1748461/2824920, -41231/605340}
Q44 = {-3355549/19774440}
Q45 = {1291060493/1423759680, -23/2242, 133853/470820, 1038889/1694952, 60773/118944, 101869/564984, 54437/2421360}
Q46 = {-3217716907/14237596800, 23/5605, -243484/588525, -1060579/1694952, -444223/1189440, -1418887/14124600, -245773/24213600}
Q51 = {-173076343/14237596800, -23/5605, 482299/9416400, 543911/3389904, 192293/1189440, 1778429/28249200, 200933/24213600}
Q52 = {136555/6779808, 69/4484, -71531/627760, -280111/564984, -685/1239, -105757/470820, -1526/50445}
Q53 = {83418997/949173120, -23/1121, 29983/627760, 587407/1129968, 17603/26432, 107053/376656, 63241/1614240}
Q54 = {-818716589/1423759680, 23/2242, -133853/470820, -1038889/1694952, -60773/118944, -101869/564984, -54437/2421360}
Q55 = {-9150209/39548880}
Q56 = {2256678343/2372932800, -23/22420, 939327/3138800, 20171/47082, 46817/198240, 90637/1569400, 21217/4035600}
Q61 = {-8566921/508485600, 23/22420, 1262459/9416400, 146977/847476, 5933/74340, 204377/14124600, 4607/6053400}
Q62 = {10553521/249782400, -23/5605, -138479/392350, -248077/564984, -24523/132160, -128641/4708200, -4019/8071200}
Q63 = {-35130113/2372932800, 69/11210, 163879/1569400, 19309/282492, -6257/198240, -17567/588525, -20807/4035600}
Q64 = {540326347/14237596800, -23/5605, 243484/588525, 1060579/1694952, 444223/1189440, 1418887/14124600, 245773/24213600}
Q65 = {-1326688423/2372932800, 23/22420, -939327/3138800, -20171/47082, -46817/198240, -90637/1569400, -21217/4035600}
Q66 = {-1969381/7909776}




Matrix form of Q_plus:



| Q11  Q12  Q13  Q14     Q15     Q16     0       0       0       0       0       0    0   |
| Q21  Q22  Q23  Q24     Q25     Q26     0       0       0       0       0       0    0   |
| Q31  Q32  Q33  Q34     Q35     Q36     -1/140  0       0       0       0       0    0   |
| Q41  Q42  Q43  Q44     Q45     Q46     1/15    -1/140  0       0       0       0    0   |
| Q51  Q52  Q53  Q54     Q55     Q56     -3/10   1/15    -1/140  0       0       0    0   |
| Q61  Q62  Q63  Q64     Q65     Q66     1       -3/10   1/15    -1/140  0       0    0   |
| 0    0    0    -1/105  1/10    -3/5    -1/4    1       -3/10   1/15    -1/140  0    0   |
| 0    0    0    0       -1/105  1/10    -3/5    Q66     Q56     Q46     Q36     Q26  Q16 |
| 0    0    0    0       0       -1/105  1/10    Q65     Q55     Q45     Q35     Q25  Q15 |
| 0    0    0    0       0       0       -1/105  Q64     Q54     Q44     Q34     Q24  Q14 |
| 0    0    0    0       0       0       0       Q63     Q53     Q43     Q33     Q23  Q13 |
| 0    0    0    0       0       0       0       Q62     Q52     Q42     Q32     Q22  Q12 |
| 0    0    0    0       0       0       0       Q61     Q51     Q41     Q31     Q21  Q11 |


==> EmbeddedOperatorSolutions/D_8-4_solution.txt <==
Solutions for the D_8-4 upwind embedded boundary operator

Each variable is a list of polynomial coefficients in the boundary position parameter alpha.

i.e. h11 = {c0,c1,c2} means the h11 = c0 + c1*α + c2*α^2 

It is sufficient to present the variables of Q_plus, as Q_minus can be obtained by negative transpose

Interior stencil: 

Size 11, centered on middle point


{0, 0, -1/168, 1/14, -1/2, -9/20, 5/4, -(1/2), 1/6, -(1/28), 1/280}


Range in alpha: α in [-2/3,1/3)

Interpolation/Extrapolation vector variables:


el1 = {1, 25/12, 35/24, 5/12, 1/24}
el2 = {0, -4, -(13/3), -(3/2), -(1/6)}
el3 = {0, 3, 19/4, 2, 1/4}
el4 = {0, -(4/3), -(7/3), -(7/6), -(1/6)}
el5 = {0, 1/4, 11/24, 1/4, 1/24}


Norm variables:


h11 = {7489399/25401600, 1, 363/280, 469/540, 967/2880, 7/90, 23/2160, 1/1260, 1/40320}
h22 = {5537831/3628800, 0, -7/2, -223/60, -319/180, -37/80, -59/864, -3/560, -1/5760}
h33 = {103373/403200, 0, 21/4, 293/40, 3929/960, 71/60, 3/16, 13/840, 1/1920}
h44 = {261259/145152, 0, -35/6, -949/108, -389/72, -1219/720, -247/864, -25/1008, -1/1152}
h55 = {298231/725760, 0, 35/8, 41/6, 2545/576, 22/15, 113/432, 1/42, 1/1152}
h66 = {515917/403200, 0, -21/10, -67/20, -67/30, -37/48, -23/160, -23/1680, -1/1920}
h77 = {3349159/3628800, 0, 7/12, 1019/1080, 1849/2880, 41/180, 19/432, 11/2520, 1/5760}
h88 = {25639991/25401600, 0, -1/14, -7/60, -29/360, -7/240, -5/864, -1/1680, -1/40320}



Q_plus variables:



Q11 = {-9208023620753/32985590709343360}
Q12 = {97747845052801411234129/144408517173453641472000, 1350374624268800995/675379969773805296, 32398975089725180227/10909984127115316320, 1152942935937527717/428812679221463680, 223845819532635091573/147355629768830246400, 12325312967588362303/23155884677959038720, 18182900477264179919/162091192745713271040, 14785299974260512709/1134638349219992897280, 1618466408091806521/2521418553822206438400}
Q13 = {-5337620564979981518453/79424684445399502809600, -28094355436621301/18760554715939036, -626591467571575895/121222045856836848, -6671278424217574573/964828528248293280, -23376367488246849959/4911854325627674880, -3597694461027282193/1929657056496586560, -253313270116647959/600337750910049152, -696455400223700737/13507599395476105920, -499248747228026153/189106391536665482880}
Q14 = {-415442939147404626314531/2859288640034382101145600, 49740805294775031/75042218863756144, 4579063127813565799/1212220458568368480, 210372823051517720449/34733827016938558080, 140438280616079272037/29471125953766049280, 48391767924202922443/23155884677959038720, 253238849345836117003/486273578237139813120, 78311032585285989449/1134638349219992897280, 17158664662039283611/4538553396879971589120}
Q15 = {-2594693203229899867973/79424684445399502809600, -5935965567907033/48241426412414664, -1831709746191512479/5454992063557658160, -811409563242210607/964828528248293280, -3806732563745187593/3683890744220756160, -911156243187302039/1447242792372439920, -8096232541836029977/40522798186428317760, -4505863998117776269/141829793652499112160, -757260779945114111/378212783073330965760}
Q16 = {1905166564796673860813/24438364444738308556800, 5193146350605/5772478374135088, -48972164218222649/80814697237891232, -60137712956555521/59374063276818048, -538361672384288723/755669896250411520, -30411739323573745/118748126553636096, -13078543298034383/277078961958484224, -22234441303904395/5818658201128168704, -7721928509890139/116373164022563374080}
Q17 = {9114480467709556807223/1787055400021488813216000, -73480998310399/56281664147817108, -8571718779040283/606110229284184240, 17594930581911887/217086418855865988, 12047653253933447821/73677814884415123200, 655049294968331399/5788971169489759680, 8931641689461558481/243136789118569906560, 1616749836057886567/283659587304998224320, 1933611231642997639/5673191746099964486400}
Q18 = {-921027895814797350553/63539747556319602247680, 253417451706877/675379969773805296, 1166838200615283949/10909984127115316320, 579683759381786491/3859314112993173120, 459129325790730115/5894225190753209856, 343844519756488873/23155884677959038720, -119817123994741681/162091192745713271040, -678450245783619341/1134638349219992897280, -16569245147948069/302570226458664772608}
Q21 = {-1070693579335084591953419/1588493688907990056192000, -1350374624268800995/675379969773805296, -32398975089725180227/10909984127115316320, -1152942935937527717/428812679221463680, -223845819532635091573/147355629768830246400, -12325312967588362303/23155884677959038720, -18182900477264179919/162091192745713271040, -14785299974260512709/1134638349219992897280, -1618466408091806521/2521418553822206438400}
Q22 = {-234524122322467/28862391870675440}
Q23 = {497129942769522135887519/1588493688907990056192000, -382330375458287/53601584902682960, 38395468894827199679/6061102292841842400, 242792122441926299689/19296570564965865600, 500195073470812161751/49118543256276748800, 168258550134934693249/38593141129931731200, 31370735030086504813/30016887545502457600, 251683625316130486987/1891063915366654828800, 53196589834847231623/7564255661466619315200}
Q24 = {1275775155946761830273/3176987377815980112384, 757198492538299/48241426412414664, -37423792985531446493/5454992063557658160, -9396174025863777671/643219018832195520, -39320938796584005989/2947112595376604928, -74761353827868570689/11577942338979519360, -34961758981191854107/20261399093214158880, -136539553463273055647/567319174609996448640, -517975497988809677/37821278307333096576}
Q25 = {560773618348410908854367/2859288640034382101145600, -367405858701737/32160950941609776, -1093183367267776511/3636661375705105440, 1285027605344061785/771862822598634624, 101230466812575760561/29471125953766049280, 423227436432411833/171525071688585472, 410664655043164832021/486273578237139813120, 1177099893274244931/8404728512740688128, 41130051078185486693/4538553396879971589120}
Q26 = {-96994381378839851936639/397123422226997514048000, -1492451675655/2680079245134148, 110929588443613175/60611022928418424, 2801028758771954461/964828528248293280, 22764699924869186579/12279635814069187200, 1057163309761613113/1929657056496586560, 262366522427911177/4502533131825368640, -369163262525110181/94553195768332741440, -1714839719351949403/1891063915366654828800}
Q27 = {-9546554918486206102987/317698737781598011238400, 412179408971387/96482852824829328, 1424831520682958981/10909984127115316320, -203882408514230807/1286438037664391040, -14390931556333617569/29471125953766049280, -8406720591083016343/23155884677959038720, -19439572448917444619/162091192745713271040, -21024467169885731869/1134638349219992897280, -1646611003851317059/1512851132293323863040}
Q28 = {6295925495159881101121/137465800001652985632000, -61690157139073/43293587806013160, -3013491025595060431/9091653439262763600, -330189486687530509/742175790960225600, -1167160470935047513/5667524221878086400, -11154967992889973/494783860640150400, 456104555227764911/46757074830494212800, 24217752416611967/8081469723789123200, 103629101166078563/436399365084612652800}
Q31 = {4875393578006960448653/79424684445399502809600, 28094355436621301/18760554715939036, 626591467571575895/121222045856836848, 6671278424217574573/964828528248293280, 23376367488246849959/4911854325627674880, 3597694461027282193/1929657056496586560, 253313270116647959/600337750910049152, 696455400223700737/13507599395476105920, 499248747228026153/189106391536665482880}
Q32 = {-436550243823515347157519/1588493688907990056192000, 382330375458287/53601584902682960, -38395468894827199679/6061102292841842400, -242792122441926299689/19296570564965865600, -500195073470812161751/49118543256276748800, -168258550134934693249/38593141129931731200, -31370735030086504813/30016887545502457600, -251683625316130486987/1891063915366654828800, -53196589834847231623/7564255661466619315200}
Q33 = {-12227005028270331/230899134965403520}
Q34 = {62853933212559573105797/105899579260532670412800, -217458380629801/10720316980536592, 4145832740317445657/1212220458568368480, 34913059552147168663/3859314112993173120, 32633215654905472363/3274569550418449920, 14331141540307191421/2572876075328782080, 29771478270194597107/18010132527301474560, 10451300060340305781/42023642563703440640, 7541194588481065649/504283710764441287680}
Q35 = {-1336738943706273473071/2647489481513316760320, 67511191607779/2680079245134148, 515843747281392919/606110229284184240, -2001503728959001001/964828528248293280, -572107062217474923/109152318347281664, -2562236187057920707/643219018832195520, -4218820006567738277/3001688754550245760, -7500829656001365941/31517731922777580480, -394497457462918783/25214185538222064384}
Q36 = {521943625556867358073/3209078159410080921600, -94655494442367/10720316980536592, -242641307560368363/404073486189456160, -129525638497356511/428812679221463680, 692302467446380127/1091523183472816640, 653141658921984569/857625358442927360, 1996243185795919497/6003377509100491520, 2761660683705520307/42023642563703440640, 826474986620780291/168094570254813762560}
Q37 = {17060121210579698297381/397123422226997514048000, -7462402903232/3350099056417685, -125639766170580881/378818893302615150, -261370932585240301/1206035660310366600, 496155411002707381/3069908953517296800, 236904391217495867/1206035660310366600, 1546684322014628791/22512665659126843200, 583589375193290771/59095747355207963400, 910865226695402227/1891063915366654828800}
Q38 = {-8841787080346588169591/317698737781598011238400, 112285609027171/75042218863756144, 244653631896288539/1212220458568368480, 827697998945947669/3859314112993173120, 285812411705892371/9823708651255349760, -380121227438550571/7718628225986346240, -153864110411721617/6003377509100491520, -1805688968670627673/378212783073330965760, -475375389466177267/1512851132293323863040}
Q41 = {432132970191588387906131/2859288640034382101145600, -49740805294775031/75042218863756144, -4579063127813565799/1212220458568368480, -210372823051517720449/34733827016938558080, -140438280616079272037/29471125953766049280, -48391767924202922443/23155884677959038720, -253238849345836117003/486273578237139813120, -78311032585285989449/1134638349219992897280, -17158664662039283611/4538553396879971589120}
Q42 = {-1424414849681765823977/3176987377815980112384, -757198492538299/48241426412414664, 37423792985531446493/5454992063557658160, 9396174025863777671/643219018832195520, 39320938796584005989/2947112595376604928, 74761353827868570689/11577942338979519360, 34961758981191854107/20261399093214158880, 136539553463273055647/567319174609996448640, 517975497988809677/37821278307333096576}
Q43 = {-45785103571499665813397/105899579260532670412800, 217458380629801/10720316980536592, -4145832740317445657/1212220458568368480, -34913059552147168663/3859314112993173120, -32633215654905472363/3274569550418449920, -14331141540307191421/2572876075328782080, -29771478270194597107/18010132527301474560, -10451300060340305781/42023642563703440640, -7541194588481065649/504283710764441287680}
Q44 = {-18008535860651321/115449567482701760}
Q45 = {52663018978123793873177/63539747556319602247680, -2213642202958055/96482852824829328, 3831931840439692307/2181996825423063264, 3969967433287567157/771862822598634624, 35831605659041749633/5894225190753209856, 83507777224793912539/23155884677959038720, 36904731238004430973/32418238549142654208, 41467951587636981893/226927669843998579456, 1182037461178491839/100856742152888257536}
Q46 = {31178921076240789011/1470827489729620422400, 112635029980905/5360158490268296, -619455354143678641/202036743094728080, -12171191480614243447/1929657056496586560, -3197063770352722657/545761591736408320, -257096129063400057/85762535844292736, -1309683895862661903/1500844377275122880, -8518348048398784417/63035463845555160960, -362059954227942233/42023642563703440640}
Q47 = {74121650323500162329/799801018191435552768, -17929364561063/2473919303200752, 98154918508825987/404073486189456160, 1877629171740246907/2671832847456812160, 383970883237415491/453401937750246912, 186009523230788405/356244379660908288, 6485091373800785629/37405659864395370240, 2570014052721277187/87279873016922530560, 139871690899481441/69823898413538024448}
Q48 = {-4822129077216983979761/79424684445399502809600, 128258388644923/168844992443451324, 647227287242556127/2727496031778829080, 359980429207687097/964828528248293280, 1749303568745223593/7367781488441512320, 83344637177668019/1157794233897951936, 370581076875959927/40522798186428317760, -662116113814787/283659587304998224320, -25709533764079337/378212783073330965760}
Q51 = {2381813156313625512173/79424684445399502809600, 5935965567907033/48241426412414664, 1831709746191512479/5454992063557658160, 811409563242210607/964828528248293280, 3806732563745187593/3683890744220756160, 911156243187302039/1447242792372439920, 8096232541836029977/40522798186428317760, 4505863998117776269/141829793652499112160, 757260779945114111/378212783073330965760}
Q52 = {-472329505900092492282767/2859288640034382101145600, 367405858701737/32160950941609776, 1093183367267776511/3636661375705105440, -1285027605344061785/771862822598634624, -101230466812575760561/29471125953766049280, -423227436432411833/171525071688585472, -410664655043164832021/486273578237139813120, -1177099893274244931/8404728512740688128, -41130051078185486693/4538553396879971589120}
Q53 = {86699481147109091441/240680861955756069120, -67511191607779/2680079245134148, -515843747281392919/606110229284184240, 2001503728959001001/964828528248293280, 572107062217474923/109152318347281664, 2562236187057920707/643219018832195520, 4218820006567738277/3001688754550245760, 7500829656001365941/31517731922777580480, 394497457462918783/25214185538222064384}
Q54 = {-29083752000785441804297/63539747556319602247680, 2213642202958055/96482852824829328, -3831931840439692307/2181996825423063264, -3969967433287567157/771862822598634624, -35831605659041749633/5894225190753209856, -83507777224793912539/23155884677959038720, -36904731238004430973/32418238549142654208, -41467951587636981893/226927669843998579456, -1182037461178491839/100856742152888257536}
Q55 = {-67401758051156567/230899134965403520}
Q56 = {30556657950641924243767/35299859753510890137600, -172683674160495/10720316980536592, 2636164242383101063/1212220458568368480, 17448268157907776977/3859314112993173120, 13762508734299444029/3274569550418449920, 364494237747719125/171525071688585472, 10878910119392317943/18010132527301474560, 11427111854199640057/126070927691110321920, 938016647617945839/168094570254813762560}
Q57 = {-38443536401354644300123/79424684445399502809600, 277856156713211/24120713206207332, 713190487031481691/5454992063557658160, -7527315050254147/16080475470804888, -15732671111817894337/14735562976883024640, -4574918655018565327/5788971169489759680, -22285606952681917489/81045596372856635520, -2618549441825452067/56731917460999644864, -142741491796784497/47276597884166370720}
Q58 = {14308622898680219927359/81693961143839488604160, -84767657767337/32160950941609776, -54751304792211113/519523053672157920, -135976257369336779/3859314112993173120, 105213520135686587/842032170107601408, 108053001563693013/857625358442927360, 3373580077103465213/69467654033877116160, 153943588538553523/18010132527301474560, 74337110153075521/129672954196570616832}
Q61 = {-1901809789654173297533/24438364444738308556800, -5193146350605/5772478374135088, 48972164218222649/80814697237891232, 60137712956555521/59374063276818048, 538361672384288723/755669896250411520, 30411739323573745/118748126553636096, 13078543298034383/277078961958484224, 22234441303904395/5818658201128168704, 7721928509890139/116373164022563374080}
Q62 = {93182359620634449194639/397123422226997514048000, 1492451675655/2680079245134148, -110929588443613175/60611022928418424, -2801028758771954461/964828528248293280, -22764699924869186579/12279635814069187200, -1057163309761613113/1929657056496586560, -262366522427911177/4502533131825368640, 369163262525110181/94553195768332741440, 1714839719351949403/1891063915366654828800}
Q63 = {-3051076982203785694403/35299859753510890137600, 94655494442367/10720316980536592, 242641307560368363/404073486189456160, 129525638497356511/428812679221463680, -692302467446380127/1091523183472816640, -653141658921984569/857625358442927360, -1996243185795919497/6003377509100491520, -2761660683705520307/42023642563703440640, -826474986620780291/168094570254813762560}
Q64 = {-439480242997777077711/1470827489729620422400, -112635029980905/5360158490268296, 619455354143678641/202036743094728080, 12171191480614243447/1929657056496586560, 3197063770352722657/545761591736408320, 257096129063400057/85762535844292736, 1309683895862661903/1500844377275122880, 8518348048398784417/63035463845555160960, 362059954227942233/42023642563703440640}
Q65 = {-9764472182086595079367/35299859753510890137600, 172683674160495/10720316980536592, -2636164242383101063/1212220458568368480, -17448268157907776977/3859314112993173120, -13762508734299444029/3274569550418449920, -364494237747719125/171525071688585472, -10878910119392317943/18010132527301474560, -11427111854199640057/126070927691110321920, -938016647617945839/168094570254813762560}
Q66 = {-23017081960860597/57724783741350880}
Q67 = {1934722051106030823543199/1588493688907990056192000, -58556192503935/10720316980536592, 39026982536422341/404073486189456160, 1937351990249615321/3859314112993173120, 35234308092957534611/49118543256276748800, 3527844250857836257/7718628225986346240, 2650567032171785891/18010132527301474560, 8879708300694378187/378212783073330965760, 11176038127880244623/7564255661466619315200}
Q68 = {-35639621631753336020209/79424684445399502809600, 70565921339853/37521109431878072, -44156344717041913/121222045856836848, -1351016923567412429/1929657056496586560, -2931351438062582827/4911854325627674880, -1067045027302230307/3859314112993173120, -5415722210017677/75042218863756144, -1887703304996354077/189106391536665482880, -26912441116986421/47276597884166370720}
Q71 = {-8572317897158176892723/1787055400021488813216000, 73480998310399/56281664147817108, 8571718779040283/606110229284184240, -17594930581911887/217086418855865988, -12047653253933447821/73677814884415123200, -655049294968331399/5788971169489759680, -8931641689461558481/243136789118569906560, -1616749836057886567/283659587304998224320, -1933611231642997639/5673191746099964486400}
Q72 = {9672692036529380399227/317698737781598011238400, -412179408971387/96482852824829328, -1424831520682958981/10909984127115316320, 203882408514230807/1286438037664391040, 14390931556333617569/29471125953766049280, 8406720591083016343/23155884677959038720, 19439572448917444619/162091192745713271040, 21024467169885731869/1134638349219992897280, 1646611003851317059/1512851132293323863040}
Q73 = {-25653632456317763216381/397123422226997514048000, 7462402903232/3350099056417685, 125639766170580881/378818893302615150, 261370932585240301/1206035660310366600, -496155411002707381/3069908953517296800, -236904391217495867/1206035660310366600, -1546684322014628791/22512665659126843200, -583589375193290771/59095747355207963400, -910865226695402227/1891063915366654828800}
Q74 = {304951819948156345565/8797811200105791080448, 17929364561063/2473919303200752, -98154918508825987/404073486189456160, -1877629171740246907/2671832847456812160, -383970883237415491/453401937750246912, -186009523230788405/356244379660908288, -6485091373800785629/37405659864395370240, -2570014052721277187/87279873016922530560, -139871690899481441/69823898413538024448}
Q75 = {729854713446982142393/7220425858672682073600, -277856156713211/24120713206207332, -713190487031481691/5454992063557658160, 7527315050254147/16080475470804888, 15732671111817894337/14735562976883024640, 4574918655018565327/5788971169489759680, 22285606952681917489/81045596372856635520, 2618549441825452067/56731917460999644864, 142741491796784497/47276597884166370720}
Q76 = {-800739940092482498469199/1588493688907990056192000, 58556192503935/10720316980536592, -39026982536422341/404073486189456160, -1937351990249615321/3859314112993173120, -35234308092957534611/49118543256276748800, -3527844250857836257/7718628225986346240, -2650567032171785891/18010132527301474560, -8879708300694378187/378212783073330965760, -11176038127880244623/7564255661466619315200}
Q77 = {-102123709621399003/230899134965403520}
Q78 = {1930108960368100341892379/1588493688907990056192000, -1523604035824231/3376899848869026480, 13912038096160863761/54549920635576581600, 948717755622687631/2144063396107318400, 49122858667182457123/147355629768830246400, 15682590213333618437/115779423389795193600, 25184672332739487151/810455963728566355200, 21628834645038469271/5673191746099964486400, 492906716962522781/2521418553822206438400}
Q81 = {916385398378219527913/63539747556319602247680, -253417451706877/675379969773805296, -1166838200615283949/10909984127115316320, -579683759381786491/3859314112993173120, -459129325790730115/5894225190753209856, -343844519756488873/23155884677959038720, 119817123994741681/162091192745713271040, 678450245783619341/1134638349219992897280, 16569245147948069/302570226458664772608}
Q82 = {-6252298901875200397621/137465800001652985632000, 61690157139073/43293587806013160, 3013491025595060431/9091653439262763600, 330189486687530509/742175790960225600, 1167160470935047513/5667524221878086400, 11154967992889973/494783860640150400, -456104555227764911/46757074830494212800, -24217752416611967/8081469723789123200, -103629101166078563/436399365084612652800}
Q83 = {9642468869716491286631/317698737781598011238400, -112285609027171/75042218863756144, -244653631896288539/1212220458568368480, -827697998945947669/3859314112993173120, -285812411705892371/9823708651255349760, 380121227438550571/7718628225986346240, 153864110411721617/6003377509100491520, 1805688968670627673/378212783073330965760, 475375389466177267/1512851132293323863040}
Q84 = {2227991025029327605361/79424684445399502809600, -128258388644923/168844992443451324, -647227287242556127/2727496031778829080, -359980429207687097/964828528248293280, -1749303568745223593/7367781488441512320, -83344637177668019/1157794233897951936, -370581076875959927/40522798186428317760, 662116113814787/283659587304998224320, 25709533764079337/378212783073330965760}
Q85 = {-26682826782760899739/1339245264653106370560, 84767657767337/32160950941609776, 54751304792211113/519523053672157920, 135976257369336779/3859314112993173120, -105213520135686587/842032170107601408, -108053001563693013/857625358442927360, -3373580077103465213/69467654033877116160, -153943588538553523/18010132527301474560, -74337110153075521/129672954196570616832}
Q86 = {2032264475638082327209/79424684445399502809600, -70565921339853/37521109431878072, 44156344717041913/121222045856836848, 1351016923567412429/1929657056496586560, 2931351438062582827/4911854325627674880, 1067045027302230307/3859314112993173120, 5415722210017677/75042218863756144, 1887703304996354077/189106391536665482880, 26912441116986421/47276597884166370720}
Q87 = {-743112869659753118770379/1588493688907990056192000, 1523604035824231/3376899848869026480, -13912038096160863761/54549920635576581600, -948717755622687631/2144063396107318400, -49122858667182457123/147355629768830246400, -15682590213333618437/115779423389795193600, -25184672332739487151/810455963728566355200, -21628834645038469271/5673191746099964486400, -492906716962522781/2521418553822206438400}
Q88 = {-7417137252016457/16492795354671680}








Matrix form of Q_plus:



| Q11  Q12  Q13  Q14  Q15  Q16     Q17     Q18     0       0      0      0      0      0      0    0    0   |
| Q21  Q22  Q23  Q24  Q25  Q26     Q27     Q28     0       0      0      0      0      0      0    0    0   |
| Q31  Q32  Q33  Q34  Q35  Q36     Q37     Q38     0       0      0      0      0      0      0    0    0   |
| Q41  Q42  Q43  Q44  Q45  Q46     Q47     Q48     1/280   0      0      0      0      0      0    0    0   |
| Q51  Q52  Q53  Q54  Q55  Q56     Q57     Q58     -1/28   1/280  0      0      0      0      0    0    0   |
| Q61  Q62  Q63  Q64  Q65  Q66     Q67     Q68     1/6     -1/28  1/280  0      0      0      0    0    0   |
| Q71  Q72  Q73  Q74  Q75  Q76     Q77     Q78     -1/2    1/6    -1/28  1/280  0      0      0    0    0   |
| Q81  Q82  Q83  Q84  Q85  Q86     Q87     Q88     5/4     -1/2   1/6    -1/28  1/280  0      0    0    0   |
| 0    0    0    0    0    -1/168  1/14    -1/2    -9/20   5/4    -1/2   1/6    -1/28  1/280  0    0    0   |
| 0    0    0    0    0    0       -1/168  1/14    -1/2    Q88    Q78    Q68    Q58    Q48    Q38  Q28  Q18 |
| 0    0    0    0    0    0       0       -1/168  1/14    Q87    Q77    Q67    Q57    Q47    Q37  Q27  Q17 |
| 0    0    0    0    0    0       0       0       -1/168  Q86    Q76    Q66    Q56    Q46    Q36  Q26  Q16 |
| 0    0    0    0    0    0       0       0       0       Q85    Q75    Q65    Q55    Q45    Q35  Q25  Q15 |
| 0    0    0    0    0    0       0       0       0       Q84    Q74    Q64    Q54    Q44    Q34  Q24  Q14 |
| 0    0    0    0    0    0       0       0       0       Q83    Q73    Q63    Q53    Q43    Q33  Q23  Q13 |
| 0    0    0    0    0    0       0       0       0       Q82    Q72    Q62    Q52    Q42    Q32  Q22  Q12 |
| 0    0    0    0    0    0       0       0       0       Q81    Q71    Q61    Q51    Q41    Q31  Q21  Q11 |


==> EmbeddedOperatorSolutions/D_9-4_solution.txt <==
Solutions for the D_9-4 upwind embedded boundary operator

Each variable is a list of polynomial coefficients in the boundary position parameter alpha.

i.e. h11 = {c0,c1,c2} means the h11 = c0 + c1*α + c2*α^2 

It is sufficient to present the variables of Q_plus, as Q_minus can be obtained by negative transpose



Interior stencil: 

Size 11, centered on middle point


{0, 1/504, -1/42, 1/7, -(2/3), -1/5, 1, -(1/3), 2/21, -(1/56), 1/630}


Range in alpha: α in [-2/3,1/3)


Interpolation/Extrapolation vector variables:


el1 = {1, 25/12, 35/24, 5/12, 1/24}
el2 = {0, -4, -(13/3), -(3/2), -(1/6)}
el3 = {0, 3, 19/4, 2, 1/4}
el4 = {0, -(4/3), -(7/3), -(7/6), -(1/6)}
el5 = {0, 1/4, 11/24, 1/4, 1/24}


Norm variables:



h11 = {1070017/3628800, 1, 363/280, 469/540, 967/2880, 7/90, 23/2160, 1/1260, 1/40320}
h22 = {5537111/3628800, 0, -7/2, -223/60, -319/180, -37/80, -59/864, -3/560, -1/5760}
h33 = {103613/403200, 0, 21/4, 293/40, 3929/960, 71/60, 3/16, 13/840, 1/1920}
h44 = {261115/145152, 0, -35/6, -949/108, -389/72, -1219/720, -247/864, -25/1008, -1/1152}
h55 = {298951/725760, 0, 35/8, 41/6, 2545/576, 22/15, 113/432, 1/42, 1/1152}
h66 = {515677/403200, 0, -21/10, -67/20, -67/30, -37/48, -23/160, -23/1680, -1/1920}
h77 = {3349879/3628800, 0, 7/12, 1019/1080, 1849/2880, 41/180, 19/432, 11/2520, 1/5760}
h88 = {3662753/3628800, 0, -1/14, -7/60, -29/360, -7/240, -5/864, -1/1680, -1/40320}



Q_plus variables:



Q11 = {-9208023620753/74217579096022560}
Q12 = {153376393866116298600077/226927669843998579456000, 1350374624268800995/675379969773805296, 32398975089725180227/10909984127115316320, 1152942935937527717/428812679221463680, 223845819532635091573/147355629768830246400, 12325312967588362303/23155884677959038720, 18182900477264179919/162091192745713271040, 14785299974260512709/1134638349219992897280, 1618466408091806521/2521418553822206438400}
Q13 = {-736755618488174227199/11346383492199928972800, -28094355436621301/18760554715939036, -626591467571575895/121222045856836848, -6671278424217574573/964828528248293280, -23376367488246849959/4911854325627674880, -3597694461027282193/1929657056496586560, -253313270116647959/600337750910049152, -696455400223700737/13507599395476105920, -499248747228026153/189106391536665482880}
Q14 = {-60372232270723990591973/408469805719197443020800, 49740805294775031/75042218863756144, 4579063127813565799/1212220458568368480, 210372823051517720449/34733827016938558080, 140438280616079272037/29471125953766049280, 48391767924202922443/23155884677959038720, 253238849345836117003/486273578237139813120, 78311032585285989449/1134638349219992897280, 17158664662039283611/4538553396879971589120}
Q15 = {-354553658112334217759/11346383492199928972800, -5935965567907033/48241426412414664, -1831709746191512479/5454992063557658160, -811409563242210607/964828528248293280, -3806732563745187593/3683890744220756160, -911156243187302039/1447242792372439920, -8096232541836029977/40522798186428317760, -4505863998117776269/141829793652499112160, -757260779945114111/378212783073330965760}
Q16 = {270952041051295673579/3491194920676901222400, 5193146350605/5772478374135088, -48972164218222649/80814697237891232, -60137712956555521/59374063276818048, -538361672384288723/755669896250411520, -30411739323573745/118748126553636096, -13078543298034383/277078961958484224, -22234441303904395/5818658201128168704, -7721928509890139/116373164022563374080}
Q17 = {1302059624505675657359/255293628574498401888000, -73480998310399/56281664147817108, -8571718779040283/606110229284184240, 17594930581911887/217086418855865988, 12047653253933447821/73677814884415123200, 655049294968331399/5788971169489759680, 8931641689461558481/243136789118569906560, 1616749836057886567/283659587304998224320, 1933611231642997639/5673191746099964486400}
Q18 = {-131494356840842896639/9077106793759943178240, 253417451706877/675379969773805296, 1166838200615283949/10909984127115316320, 579683759381786491/3859314112993173120, 459129325790730115/5894225190753209856, 343844519756488873/23155884677959038720, -119817123994741681/162091192745713271040, -678450245783619341/1134638349219992897280, -16569245147948069/302570226458664772608}
Q21 = {-153088602358450842624077/226927669843998579456000, -1350374624268800995/675379969773805296, -32398975089725180227/10909984127115316320, -1152942935937527717/428812679221463680, -223845819532635091573/147355629768830246400, -12325312967588362303/23155884677959038720, -18182900477264179919/162091192745713271040, -14785299974260512709/1134638349219992897280, -1618466408091806521/2521418553822206438400}
Q22 = {-234524122322467/64940381709019740}
Q23 = {68186772832017734671577/226927669843998579456000, -382330375458287/53601584902682960, 38395468894827199679/6061102292841842400, 242792122441926299689/19296570564965865600, 500195073470812161751/49118543256276748800, 168258550134934693249/38593141129931731200, 31370735030086504813/30016887545502457600, 251683625316130486987/1891063915366654828800, 53196589834847231623/7564255661466619315200}
Q24 = {190389050608538898839/453855339687997158912, 757198492538299/48241426412414664, -37423792985531446493/5454992063557658160, -9396174025863777671/643219018832195520, -39320938796584005989/2947112595376604928, -74761353827868570689/11577942338979519360, -34961758981191854107/20261399093214158880, -136539553463273055647/567319174609996448640, -517975497988809677/37821278307333096576}
Q25 = {74255947369049002251161/408469805719197443020800, -367405858701737/32160950941609776, -1093183367267776511/3636661375705105440, 1285027605344061785/771862822598634624, 101230466812575760561/29471125953766049280, 423227436432411833/171525071688585472, 410664655043164832021/486273578237139813120, 1177099893274244931/8404728512740688128, 41130051078185486693/4538553396879971589120}
Q26 = {-13523670259857991741337/56731917460999644864000, -1492451675655/2680079245134148, 110929588443613175/60611022928418424, 2801028758771954461/964828528248293280, 22764699924869186579/12279635814069187200, 1057163309761613113/1929657056496586560, 262366522427911177/4502533131825368640, -369163262525110181/94553195768332741440, -1714839719351949403/1891063915366654828800}
Q27 = {-1401883758345248452621/45385533968799715891200, 412179408971387/96482852824829328, 1424831520682958981/10909984127115316320, -203882408514230807/1286438037664391040, -14390931556333617569/29471125953766049280, -8406720591083016343/23155884677959038720, -19439572448917444619/162091192745713271040, -21024467169885731869/1134638349219992897280, -1646611003851317059/1512851132293323863040}
Q28 = {898063360308119776543/19637971428807569376000, -61690157139073/43293587806013160, -3013491025595060431/9091653439262763600, -330189486687530509/742175790960225600, -1167160470935047513/5667524221878086400, -11154967992889973/494783860640150400, 456104555227764911/46757074830494212800, 24217752416611967/8081469723789123200, 103629101166078563/436399365084612652800}
Q31 = {707407873283537968799/11346383492199928972800, 28094355436621301/18760554715939036, 626591467571575895/121222045856836848, 6671278424217574573/964828528248293280, 23376367488246849959/4911854325627674880, 3597694461027282193/1929657056496586560, 253313270116647959/600337750910049152, 696455400223700737/13507599395476105920, 499248747228026153/189106391536665482880}
Q32 = {-64340442740207779831577/226927669843998579456000, 382330375458287/53601584902682960, -38395468894827199679/6061102292841842400, -242792122441926299689/19296570564965865600, -500195073470812161751/49118543256276748800, -168258550134934693249/38593141129931731200, -31370735030086504813/30016887545502457600, -251683625316130486987/1891063915366654828800, -53196589834847231623/7564255661466619315200}
Q33 = {-1358556114252259/57724783741350880}
Q34 = {8162414519882245988851/15128511322933238630400, -217458380629801/10720316980536592, 4145832740317445657/1212220458568368480, 34913059552147168663/3859314112993173120, 32633215654905472363/3274569550418449920, 14331141540307191421/2572876075328782080, 29771478270194597107/18010132527301474560, 10451300060340305781/42023642563703440640, 7541194588481065649/504283710764441287680}
Q35 = {-169192913887799832103/378212783073330965760, 67511191607779/2680079245134148, 515843747281392919/606110229284184240, -2001503728959001001/964828528248293280, -572107062217474923/109152318347281664, -2562236187057920707/643219018832195520, -4218820006567738277/3001688754550245760, -7500829656001365941/31517731922777580480, -394497457462918783/25214185538222064384}
Q36 = {642550832566739659349/5042837107644412876800, -94655494442367/10720316980536592, -242641307560368363/404073486189456160, -129525638497356511/428812679221463680, 692302467446380127/1091523183472816640, 653141658921984569/857625358442927360, 1996243185795919497/6003377509100491520, 2761660683705520307/42023642563703440640, 826474986620780291/168094570254813762560}
Q37 = {281068440088963528693/5157447041909058624000, -7462402903232/3350099056417685, -125639766170580881/378818893302615150, -261370932585240301/1206035660310366600, 496155411002707381/3069908953517296800, 236904391217495867/1206035660310366600, 1546684322014628791/22512665659126843200, 583589375193290771/59095747355207963400, 910865226695402227/1891063915366654828800}
Q38 = {-1333845444817193893553/45385533968799715891200, 112285609027171/75042218863756144, 244653631896288539/1212220458568368480, 827697998945947669/3859314112993173120, 285812411705892371/9823708651255349760, -380121227438550571/7718628225986346240, -153864110411721617/6003377509100491520, -1805688968670627673/378212783073330965760, -475375389466177267/1512851132293323863040}
Q41 = {61431916781465816724773/408469805719197443020800, -49740805294775031/75042218863756144, -4579063127813565799/1212220458568368480, -210372823051517720449/34733827016938558080, -140438280616079272037/29471125953766049280, -48391767924202922443/23155884677959038720, -253238849345836117003/486273578237139813120, -78311032585285989449/1134638349219992897280, -17158664662039283611/4538553396879971589120}
Q42 = {-18166044680054785861/41259576335272468992, -757198492538299/48241426412414664, 37423792985531446493/5454992063557658160, 9396174025863777671/643219018832195520, 39320938796584005989/2947112595376604928, 74761353827868570689/11577942338979519360, 34961758981191854107/20261399093214158880, 136539553463273055647/567319174609996448640, 517975497988809677/37821278307333096576}
Q43 = {-7078679304576855049651/15128511322933238630400, 217458380629801/10720316980536592, -4145832740317445657/1212220458568368480, -34913059552147168663/3859314112993173120, -32633215654905472363/3274569550418449920, -14331141540307191421/2572876075328782080, -29771478270194597107/18010132527301474560, -10451300060340305781/42023642563703440640, -7541194588481065649/504283710764441287680}
Q44 = {-18008535860651321/259761526836078960}
Q45 = {6395407270285150849871/9077106793759943178240, -2213642202958055/96482852824829328, 3831931840439692307/2181996825423063264, 3969967433287567157/771862822598634624, 35831605659041749633/5894225190753209856, 83507777224793912539/23155884677959038720, 36904731238004430973/32418238549142654208, 41467951587636981893/226927669843998579456, 1182037461178491839/100856742152888257536}
Q46 = {81656087858097072539/630354638455551609600, 112635029980905/5360158490268296, -619455354143678641/202036743094728080, -12171191480614243447/1929657056496586560, -3197063770352722657/545761591736408320, -257096129063400057/85762535844292736, -1309683895862661903/1500844377275122880, -8518348048398784417/63035463845555160960, -362059954227942233/42023642563703440640}
Q47 = {44850305366238234853/1256830171443684440064, -17929364561063/2473919303200752, 98154918508825987/404073486189456160, 1877629171740246907/2671832847456812160, 383970883237415491/453401937750246912, 186009523230788405/356244379660908288, 6485091373800785629/37405659864395370240, 2570014052721277187/87279873016922530560, 139871690899481441/69823898413538024448}
Q48 = {-502134912918898104863/11346383492199928972800, 128258388644923/168844992443451324, 647227287242556127/2727496031778829080, 359980429207687097/964828528248293280, 1749303568745223593/7367781488441512320, 83344637177668019/1157794233897951936, 370581076875959927/40522798186428317760, -662116113814787/283659587304998224320, -25709533764079337/378212783073330965760}
Q51 = {341037464657332671359/11346383492199928972800, 5935965567907033/48241426412414664, 1831709746191512479/5454992063557658160, 811409563242210607/964828528248293280, 3806732563745187593/3683890744220756160, 911156243187302039/1447242792372439920, 8096232541836029977/40522798186428317760, 4505863998117776269/141829793652499112160, 757260779945114111/378212783073330965760}
Q52 = {-68640448165981166278361/408469805719197443020800, 367405858701737/32160950941609776, 1093183367267776511/3636661375705105440, -1285027605344061785/771862822598634624, -101230466812575760561/29471125953766049280, -423227436432411833/171525071688585472, -410664655043164832021/486273578237139813120, -1177099893274244931/8404728512740688128, -41130051078185486693/4538553396879971589120}
Q53 = {48290872860206854781/126070927691110321920, -67511191607779/2680079245134148, -515843747281392919/606110229284184240, 2001503728959001001/964828528248293280, 572107062217474923/109152318347281664, 2562236187057920707/643219018832195520, 4218820006567738277/3001688754550245760, 7500829656001365941/31517731922777580480, 394497457462918783/25214185538222064384}
Q54 = {-445300995842151652621/825191526705449379840, 2213642202958055/96482852824829328, -3831931840439692307/2181996825423063264, -3969967433287567157/771862822598634624, -35831605659041749633/5894225190753209856, -83507777224793912539/23155884677959038720, -36904731238004430973/32418238549142654208, -41467951587636981893/226927669843998579456, -1182037461178491839/100856742152888257536}
Q55 = {-67401758051156567/519523053672157920}
Q56 = {10125795030886779900883/15128511322933238630400, -172683674160495/10720316980536592, 2636164242383101063/1212220458568368480, 17448268157907776977/3859314112993173120, 13762508734299444029/3274569550418449920, 364494237747719125/171525071688585472, 10878910119392317943/18010132527301474560, 11427111854199640057/126070927691110321920, 938016647617945839/168094570254813762560}
Q57 = {-3799387486145717257609/11346383492199928972800, 277856156713211/24120713206207332, 713190487031481691/5454992063557658160, -7527315050254147/16080475470804888, -15732671111817894337/14735562976883024640, -4574918655018565327/5788971169489759680, -22285606952681917489/81045596372856635520, -2618549441825452067/56731917460999644864, -142741491796784497/47276597884166370720}
Q58 = {1238452718089439884777/11670565877691355514880, -84767657767337/32160950941609776, -54751304792211113/519523053672157920, -135976257369336779/3859314112993173120, 105213520135686587/842032170107601408, 108053001563693013/857625358442927360, 3373580077103465213/69467654033877116160, 153943588538553523/18010132527301474560, 74337110153075521/129672954196570616832}
Q61 = {-270738912470819447339/3491194920676901222400, -5193146350605/5772478374135088, 48972164218222649/80814697237891232, 60137712956555521/59374063276818048, 538361672384288723/755669896250411520, 30411739323573745/118748126553636096, 13078543298034383/277078961958484224, 22234441303904395/5818658201128168704, 7721928509890139/116373164022563374080}
Q62 = {13281637132352886805337/56731917460999644864000, 1492451675655/2680079245134148, -110929588443613175/60611022928418424, -2801028758771954461/964828528248293280, -22764699924869186579/12279635814069187200, -1057163309761613113/1929657056496586560, -262366522427911177/4502533131825368640, 369163262525110181/94553195768332741440, 1714839719351949403/1891063915366654828800}
Q63 = {-471737950095517104149/5042837107644412876800, 94655494442367/10720316980536592, 242641307560368363/404073486189456160, 129525638497356511/428812679221463680, -692302467446380127/1091523183472816640, -653141658921984569/857625358442927360, -1996243185795919497/6003377509100491520, -2761660683705520307/42023642563703440640, -826474986620780291/168094570254813762560}
Q64 = {-478283304672311954017/1891063915366654828800, -112635029980905/5360158490268296, 619455354143678641/202036743094728080, 12171191480614243447/1929657056496586560, 3197063770352722657/545761591736408320, 257096129063400057/85762535844292736, 1309683895862661903/1500844377275122880, 8518348048398784417/63035463845555160960, 362059954227942233/42023642563703440640}
Q65 = {-560488972183554377753/1375319211175748966400, 172683674160495/10720316980536592, -2636164242383101063/1212220458568368480, -17448268157907776977/3859314112993173120, -13762508734299444029/3274569550418449920, -364494237747719125/171525071688585472, -10878910119392317943/18010132527301474560, -11427111854199640057/126070927691110321920, -938016647617945839/168094570254813762560}
Q66 = {-2557453551206733/14431195935337720}
Q67 = {222373481566420705089817/226927669843998579456000, -58556192503935/10720316980536592, 39026982536422341/404073486189456160, 1937351990249615321/3859314112993173120, 35234308092957534611/49118543256276748800, 3527844250857836257/7718628225986346240, 2650567032171785891/18010132527301474560, 8879708300694378187/378212783073330965760, 11176038127880244623/7564255661466619315200}
Q68 = {-3225187616130807192247/11346383492199928972800, 70565921339853/37521109431878072, -44156344717041913/121222045856836848, -1351016923567412429/1929657056496586560, -2931351438062582827/4911854325627674880, -1067045027302230307/3859314112993173120, -5415722210017677/75042218863756144, -1887703304996354077/189106391536665482880, -26912441116986421/47276597884166370720}
Q71 = {-1267636604153207091359/255293628574498401888000, 73480998310399/56281664147817108, 8571718779040283/606110229284184240, -17594930581911887/217086418855865988, -12047653253933447821/73677814884415123200, -655049294968331399/5788971169489759680, -8931641689461558481/243136789118569906560, -1616749836057886567/283659587304998224320, -1933611231642997639/5673191746099964486400}
Q72 = {1409892464252751582541/45385533968799715891200, -412179408971387/96482852824829328, -1424831520682958981/10909984127115316320, 203882408514230807/1286438037664391040, 14390931556333617569/29471125953766049280, 8406720591083016343/23155884677959038720, 19439572448917444619/162091192745713271040, 21024467169885731869/1134638349219992897280, 1646611003851317059/1512851132293323863040}
Q73 = {-3637372602612761667623/56731917460999644864000, 7462402903232/3350099056417685, 125639766170580881/378818893302615150, 261370932585240301/1206035660310366600, -496155411002707381/3069908953517296800, -236904391217495867/1206035660310366600, -1546684322014628791/22512665659126843200, -583589375193290771/59095747355207963400, -910865226695402227/1891063915366654828800}
Q74 = {26279216761168630619/1256830171443684440064, 17929364561063/2473919303200752, -98154918508825987/404073486189456160, -1877629171740246907/2671832847456812160, -383970883237415491/453401937750246912, -186009523230788405/356244379660908288, -6485091373800785629/37405659864395370240, -2570014052721277187/87279873016922530560, -139871690899481441/69823898413538024448}
Q75 = {1868267831959187687209/11346383492199928972800, -277856156713211/24120713206207332, -713190487031481691/5454992063557658160, 7527315050254147/16080475470804888, 15732671111817894337/14735562976883024640, 4574918655018565327/5788971169489759680, 22285606952681917489/81045596372856635520, 2618549441825452067/56731917460999644864, 142741491796784497/47276597884166370720}
Q76 = {-150374617375084303497817/226927669843998579456000, 58556192503935/10720316980536592, -39026982536422341/404073486189456160, -1937351990249615321/3859314112993173120, -35234308092957534611/49118543256276748800, -3527844250857836257/7718628225986346240, -2650567032171785891/18010132527301474560, -8879708300694378187/378212783073330965760, -11176038127880244623/7564255661466619315200}
Q77 = {-102123709621399003/519523053672157920}
Q78 = {219221329448419108094957/226927669843998579456000, -1523604035824231/3376899848869026480, 13912038096160863761/54549920635576581600, 948717755622687631/2144063396107318400, 49122858667182457123/147355629768830246400, 15682590213333618437/115779423389795193600, 25184672332739487151/810455963728566355200, 21628834645038469271/5673191746099964486400, 492906716962522781/2521418553822206438400}
Q81 = {131199595098837955519/9077106793759943178240, -253417451706877/675379969773805296, -1166838200615283949/10909984127115316320, -579683759381786491/3859314112993173120, -459129325790730115/5894225190753209856, -343844519756488873/23155884677959038720, 119817123994741681/162091192745713271040, 678450245783619341/1134638349219992897280, 16569245147948069/302570226458664772608}
Q82 = {-895293417877346398543/19637971428807569376000, 61690157139073/43293587806013160, 3013491025595060431/9091653439262763600, 330189486687530509/742175790960225600, 1167160470935047513/5667524221878086400, 11154967992889973/494783860640150400, -456104555227764911/46757074830494212800, -24217752416611967/8081469723789123200, -103629101166078563/436399365084612652800}
Q83 = {1384682383824806789873/45385533968799715891200, -112285609027171/75042218863756144, -244653631896288539/1212220458568368480, -827697998945947669/3859314112993173120, -285812411705892371/9823708651255349760, 380121227438550571/7718628225986346240, 153864110411721617/6003377509100491520, 1805688968670627673/378212783073330965760, 475375389466177267/1512851132293323863040}
Q84 = {337427735002221509663/11346383492199928972800, -128258388644923/168844992443451324, -647227287242556127/2727496031778829080, -359980429207687097/964828528248293280, -1749303568745223593/7367781488441512320, -83344637177668019/1157794233897951936, -370581076875959927/40522798186428317760, 662116113814787/283659587304998224320, 25709533764079337/378212783073330965760}
Q85 = {-433311736189007818537/11670565877691355514880, 84767657767337/32160950941609776, 54751304792211113/519523053672157920, 135976257369336779/3859314112993173120, -105213520135686587/842032170107601408, -108053001563693013/857625358442927360, -3373580077103465213/69467654033877116160, -153943588538553523/18010132527301474560, -74337110153075521/129672954196570616832}
Q86 = {99217014706753013477/1031489408381811724800, -70565921339853/37521109431878072, 44156344717041913/121222045856836848, 1351016923567412429/1929657056496586560, 2931351438062582827/4911854325627674880, 1067045027302230307/3859314112993173120, 5415722210017677/75042218863756144, 1887703304996354077/189106391536665482880, 26912441116986421/47276597884166370720}
Q87 = {-143856498292333570118957/226927669843998579456000, 1523604035824231/3376899848869026480, -13912038096160863761/54549920635576581600, -948717755622687631/2144063396107318400, -49122858667182457123/147355629768830246400, -15682590213333618437/115779423389795193600, -25184672332739487151/810455963728566355200, -21628834645038469271/5673191746099964486400, -492906716962522781/2521418553822206438400}
Q88 = {-7417137252016457/37108789548011280}








Matrix form of Q_plus:


| Q11  Q12  Q13  Q14  Q15    Q16    Q17    Q18    0      0      0      0      0      0      0    0    0   |
| Q21  Q22  Q23  Q24  Q25    Q26    Q27    Q28    0      0      0      0      0      0      0    0    0   |
| Q31  Q32  Q33  Q34  Q35    Q36    Q37    Q38    0      0      0      0      0      0      0    0    0   |
| Q41  Q42  Q43  Q44  Q45    Q46    Q47    Q48    1/630  0      0      0      0      0      0    0    0   |
| Q51  Q52  Q53  Q54  Q55    Q56    Q57    Q58    -1/56  1/630  0      0      0      0      0    0    0   |
| Q61  Q62  Q63  Q64  Q65    Q66    Q67    Q68    2/21   -1/56  1/630  0      0      0      0    0    0   |
| Q71  Q72  Q73  Q74  Q75    Q76    Q77    Q78    -1/3   2/21   -1/56  1/630  0      0      0    0    0   |
| Q81  Q82  Q83  Q84  Q85    Q86    Q87    Q88    1      -1/3   2/21   -1/56  1/630  0      0    0    0   |
| 0    0    0    0    1/504  -1/42  1/7    -2/3   -1/5   1      -1/3   2/21   -1/56  1/630  0    0    0   |
| 0    0    0    0    0      1/504  -1/42  1/7    -2/3   Q88    Q78    Q68    Q58    Q48    Q38  Q28  Q18 |
| 0    0    0    0    0      0      1/504  -1/42  1/7    Q87    Q77    Q67    Q57    Q47    Q37  Q27  Q17 |
| 0    0    0    0    0      0      0      1/504  -1/42  Q86    Q76    Q66    Q56    Q46    Q36  Q26  Q16 |
| 0    0    0    0    0      0      0      0      1/504  Q85    Q75    Q65    Q55    Q45    Q35  Q25  Q15 |
| 0    0    0    0    0      0      0      0      0      Q84    Q74    Q64    Q54    Q44    Q34  Q24  Q14 |
| 0    0    0    0    0      0      0      0      0      Q83    Q73    Q63    Q53    Q43    Q33  Q23  Q13 |
| 0    0    0    0    0      0      0      0      0      Q82    Q72    Q62    Q52    Q42    Q32  Q22  Q12 |
| 0    0    0    0    0      0      0      0      0      Q81    Q71    Q61    Q51    Q41    Q31  Q21  Q11 |

